X-ray annual modulation observed by XMM-Newton and Axion Quark Nugget Dark Matter

The XMM-Newton observatory shows evidence, with a 11$\sigma$ confidence level, for seasonal variation of the X-ray background in the near-Earth environment in the 2-6 keV energy range (Fraser et al. 2014). The authors argue that the observed seasonal variation suggests a possible link with dark matter. We propose an explanation which involves the Axion Quark Nugget (AQN) dark matter model. In our proposal, AQNs can cross the Earth and emit high energy photons at their exit. We show that the emitted spectrum is consistent with (Fraser et al. 2014), and that our calculation is not sensitive to the specific details of the model. Our proposal predicts a large seasonal variation, on the level of 20-25%, much larger than conventional dark matter models (1-10%). Since the AQN emission spectrum extends up to $\sim $ 100 keV, well beyond the keV sensitivity of XMM-Newton, we predict the AQN contribution to the hard X-ray and $\gamma$-ray backgrounds in the Earth's environment. The Gamma-Ray Burst Monitor (GBM) instrument, aboard the FERMI telescope, is sensitive to the 8 keV-40 MeV energy band. The NuSTAR (Nuclear Spectroscopic Telescope Array) is a NASA space based X ray telescope which operates in the range 3 to 79 keV is also sensitive to higher energy bands. We suggest that the multi-year archival data from the GBM or NuSTAR could be used to search for a seasonal variation in the near-Earth environment up to 100 keV as a future test of the AQN framework.

==> abstract.txt <==

The XMM-Newton observatory shows evidence, with a 11 σ confidence level, for seasonal variation of the X-ray background in the near-Earth environment in the 2-6 keV energy range. The observed seasonal variation suggests a possible link with dark matter which must couple to Earth and Sun to generate such unexpected effect. We propose an explanation which involves the Axion Quark Nugget (AQN) dark matter model. In our proposal, AQNs can cross the Earth and emit high energy photons at their exit. We show that the emitted spectrum is consistent with [1], and that our calculation is not sensitive to the specific details of the model. Our proposal predicts a large seasonal variation, on the level of 20-25%, much larger than conventional dark matter models (1-10%). Since the AQN emission spectrum extends up to ∼100 keV, well beyond the keV sensitivity of XMM-Newton, we predict the AQN contribution to the hard X-ray and γ-ray backgrounds in the Earth’s environment. The Gamma-Ray Burst Monitor (GBM) instrument, aboard the FERMI telescope, is sensitive to the 8 keV-40 MeV energy band. The NuSTAR (Nuclear Spectroscopic Telescope Array) is a NASA space based X ray telescope which operates in the range 3 to 79 keV is also sensitive to higher energy bands. We suggest that the multi-year archival data from the GBM or NuSTAR could be used to search for a seasonal variation in the near-Earth environment up to 100 keV as a future test of the AQN framework.


The XMM-Newton observatory shows evidence, with a 11 σ confidence level, for seasonal variation of the X-ray background in the near-Earth environment in the 2-6 keV energy range [1]. The authors argue that the observed seasonal variation suggests a possible link with dark matter. We propose an explanation which involves the Axion Quark Nugget (AQN) dark matter model. In our proposal, AQNs can cross the Earth and emit high energy photons at their exit. We show that the emitted spectrum is consistent with [1], and that our calculation is not sensitive to the specific details of the model. Our proposal predicts a large seasonal variation, on the level of 20-25%, much larger than conventional dark matter models (1-10%). Since the AQN emission spectrum extends up to ∼100 keV, well beyond the keV sensitivity of XMM-Newton, we predict the AQN contribution to the hard X-ray and γ-ray backgrounds in the Earth’s environment. The Gamma-Ray Burst Monitor (GBM) instrument, aboard the FERMI telescope, is sensitive to the 8 keV-40 MeV energy band. The NuSTAR (Nuclear Spectroscopic Telescope Array) is a NASA space based X ray telescope which operates in the range 3 to 79 keV is also sensitive to higher energy bands. We suggest that the multi-year archival data from the GBM or NuSTAR could be used to search for a seasonal variation in the near-Earth environment up to 100 keV as a future test of the AQN framework.

